A Simple Joint Model for Improved Contextual Neural Lemmatization

English verbs have multiple forms. For instance, talk may also appear as talks, talked or talking, depending on the context. The NLP task of lemmatization seeks to map these diverse forms back to a canonical one, known as the lemma. We present a simple joint neural model for lemmatization and morphological tagging that achieves state-of-the-art results on 20 languages from the Universal Dependencies corpora. Our paper describes the model in addition to training and decoding procedures. Error analysis indicates that joint morphological tagging and lemmatization is especially helpful in low-resource lemmatization and languages that display a larger degree of morphological complexity. Code and pre-trained models are available at https://sigmorphon.github.io/sharedtasks/2019/task2/.

==> model.tikz <==
\tikzset{
  double arrow/.style args={#1 colored by #2 and #3}{
    -stealth,line width=#1,#2, % first arrow
    postaction={draw,-stealth,#3,line width=2*(#1)/3,
                shorten <=(#1)/15,shorten >=(#1)/3}, % second arrow
  }
}

\tikzstyle{arrow} = [->, >={triangle 45}]

\tikzstyle{red_arrow} = [double arrow=2pt colored by gray and red!25]
\tikzstyle{green_arrow} = [double arrow=2pt colored by gray and green!25]
\tikzstyle{blue_arrow} = [double arrow=2pt colored by gray and blue!25]


\begin{tikzpicture}
\tikzstyle{connect}=[-latex, thick]

  \node[obs] (l1) {$w_1$};
  \node[obs] (l2) [right=of l1] {$w_2$};
  \node[obs] (l3) [right=of l2] {$w_3$};
  \node[obs] (l4) [right=of l3] {$w_4$};

  \node[latent] (m1) [below=of l1] {$m_1$};
  \node[latent] (m2) [below=of l2] {$m_2$};
  \node[latent] (m3) [below=of l3] {$m_3$};
  \node[latent] (m4) [below=of l4] {$m_4$};

  \node[latent] (f1) [below=of m1] {$\ell_1$};
  \node[latent] (f2) [below=of m2] {$\ell_2$};
  \node[latent] (f3) [below=of m3] {$\ell_3$};
  \node[latent] (f4) [below=of m4] {$\ell_4$};

  \node[factor] (fac1) [below=of l1] {};
  \node[factor] (fac2) [below=of l2] {};
  \node[factor] (fac3) [below=of l3] {};
  \node[factor] (fac4) [below=of l4] {};
  
  \node[factor] (fac5) [right=of m1] {};
  \node[factor] (fac6) [right=of m2] {};
  \node[factor] (fac7) [right=of m3] {};

  \factoredge {l1} {fac1} {};
  \factoredge {fac1} {m1} {};
  %\draw [style=arrow] (l1) to (m1);
  \draw [style=arrow, bend left, looseness=1.00] (l1) to (f1);
  \draw [style=arrow] (m1) to (f1);
  \factoredge {m1} {fac5} {};
  \factoredge {fac5} {m2} {};

  \factoredge {l2} {fac2} {};
  \factoredge {fac2} {m2} {};	
  %\draw [style=arrow] (l2) to (m2);
  \draw [style=arrow, bend left, looseness=1.00] (l2) to (f2);
  \draw [style=arrow] (m2) to (f2);
  \factoredge {m2} {fac6} {};
  \factoredge {fac6} {m3} {};

  \factoredge {l3} {fac3} {};
  \factoredge {fac3} {m3} {};	
  %\draw [style=arrow] (l3) to (m3);
  \draw [style=arrow, bend left, looseness=1.00] (l3) to (f3);
  \draw [style=arrow] (m3) to (f3);
  \factoredge {m3} {fac7} {};
  \factoredge {fac7} {m4} {};


  \factoredge {l4} {fac4} {};
  \factoredge {fac4} {m4} {};	
  %\draw [style=arrow] (l4) to (m4);
  \draw [style=arrow, bend left, looseness=1.00] (l4) to (f4);
  \draw [style=arrow] (m4) to (f4);

  %\draw [style=arrow] (m1) to (m2);


  %\draw [style=arrow] (m2) to (m3);
  %\draw [style=red_arrow, bend left, looseness=1.00] (m1) to (m3);

  %\draw [style=arrow] (m3) to (m4);
  %\draw [style=red_arrow, bend left, looseness=1.00] (m2) to (m4);
  %\draw [style=red_arrow, bend left=60, looseness=0.75] (m1) to (m4);

\end{tikzpicture}


==> results/results.tsv <==
arabic	2.02E+05	197.00	93.100466	93.551904	-0.004825535138
basque	5.97E+04	1662.00	96.744566	96.550668	0.002008251253
croatian	1.46E+05	304.00	96.160936	95.704096	0.004773463405
dutch	1.63E+05	26.00	97.263201	97.649812	-0.003959157648
estonian	1.70E+04	110.00	85.830206	84.988336	0.009905712238
finnish	1.35E+05	198.00	94.792428	94.308673	0.005129485811
german	2.27E+05	38.00	97.459475	97.716073	-0.002625954893
greek	3.65E+04	179.00	95.288959	94.220823	0.01133651741
hindi	2.61E+05	212.00	98.877025	98.923049	-0.0004652505201
hungarian	1.67E+04	95.00	96.127875	94.98998	0.01197910559
italian	2.36E+05	52.00	97.930833	98.037692	-0.00108997874
latvian	2.80E+04	81.00	88.668995	87.310827	0.01555555075
polish	5.20E+04	112.00	95.986426	95.121095	0.009097151373
portuguese	1.76E+05	77.00	98.204766	98.259167	-0.0005536480886
romanian	1.57E+05	60.00	97.111659	97.189349	-0.0007993674286
russian	5.84E+04	102.00	96.004843	95.06988	0.009834481752
slovak	6.48E+04	40.00	93.248904	92.428961	0.008871061528
slovenian	9.65E+04	100.00	97.068994	96.904585	0.001696607028
turkish	3.12E+04	313.00	95.813499	95.009152	0.008465994939
urdu	1.01E+05	218.00	96.764792	97.12204	-0.003678341188
